More Victories, Less Cooperation: Assessing Cicero's Diplomacy Play

The boardgame Diplomacy is a challenging setting for communicative and cooperative artificial intelligence. The most prominent communicative Diplomacy AI, Cicero, has excellent strategic abilities, exceeding human players. However, the best Diplomacy players master communication, not just tactics, which is why the game has received attention as an AI challenge. This work seeks to understand the degree to which Cicero succeeds at communication. First, we annotate in-game communication with abstract meaning representation to separate in-game tactics from general language. Second, we run two dozen games with humans and Cicero, totaling over 200 human-player hours of competition. While AI can consistently outplay human players, AI-Human communication is still limited because of AI's difficulty with deception and persuasion. This shows that Cicero relies on strategy and has not yet reached the full promise of communicative and cooperative AI.

==> auto_fig/res.txt <==
.
/usr/bin/python3
No RScripts!
Running python3


==> requirements.txt <==
pandas
plotnine
numpy
cookiecutter
scikit-misc
scikit-learn
bibtexparser


==> scripts/dictionary.txt <==
dataset
gameplay
sharad
rodriguez
pedro
boyd-graber
jordan
squad
simplequestions
pcfg
qa
qid
proto
overfitting
pipelined
bm25
lucene
ir
bigram
dan
mohit
iyyer
varun
manjunatha
graber
boyd
triviaqa
tokenize
tokenization
SpaceX
schikaneder
perceptron
mlp
nlp
datasets
squad
TriviaQA
rnn
chainer
lstm
ew
tutinama
lightblue
onis
alphago
hsnct
ousia
newqa
papageno
spacex
coreference
campin
bezos
spacy
tamino
nbc
bamber
gascoigne
alphago
ocf
hotpotqa
acf
naqt
crowdworkers
pyramidality
stube
wikihop
f1
qanta
vikram
corenlp
whig
nomatch
wikidata
ibm
tf
idf
tfidf
word2vec
fasttext
adam
elu
vhsl
buzzertrain
HotPotQA
npr
CoreNLP
SimpleQuestions
SQuAD
hyperparamtere
Word2Vec
nasat
nsc
lr
guesstest
Wikihop
crowdsourcing
dev
FastText
gru
GRU
Preprocessing
preprocessing
Preprocessing
regionals
Electronegativity
protobowl
UID
Emanual
WikiHop
uk
uso
Ludden
interruptable
Monkees
Nesmith
Heng
Ji
nyc
Rutter
SearchQA

==> scripts/textidote/dict.txt <==
dataset
datasets
quizbowl
tour-de-force
Rutter
iyyer
manjunatha
delco
pyramidality
always
pyramidally
interruptable
monkees
nesmith
schikaneder
tamino
coreference
negging
generalizable
anaphora
miniscule
ender
qanta
adversarial
dotto
wikidata
generalizability
reddit
marco
gameplay
summarization
interruptible
pre-trained
trustable

==> scripts/textidote/replace.txt <==
\\abr\{[a-zA-Z]+\}	X
\\citet\{[a-zA-Z\:\-0-9/]+\}	\ X
\\citeauthor\{[a-zA-Z\:\-0-9/]+\}	\ X
\\qb\{\}	\ Quizbowl
\\qanta\{\}	\ Qanta
\\squad\{\}	\ Squad
Jeopardy!	Jeopardy
\.\\footnote	\. \\footnote
